Probably Approximately Optimal Query Optimization

Evaluating query predicates on data samples is the only way to estimate their selectivity in certain scenarios. Finding a guaranteed optimal query plan is not a reasonable optimization goal in those cases as it might require an infinite number of samples. We therefore introduce probably approximately optimal query optimization (PAO) where the goal is to find a query plan whose cost is near-optimal with a certain probability. We will justify why PAO is a suitable formalism to model scenarios in which predicate sampling and optimization need to be interleaved. We present the first algorithm for PAO. Our algorithm is non-intrusive and uses standard query optimizers and sampling components as sub-functions. It is generic and can be applied to a wide range of scenarios. Our algorithm is iterative and calculates in each iteration a query plan together with a region in the selectivity space where the plan has near-optimal cost. It determines the confidence that the true selectivity values fall within the aforementioned region and chooses the next samples to take based on the current state if the confidence does not reach the threshold specified as problem input. We devise different algorithm variants and analyze their complexity. We experimentally compare them in terms of the number of optimizer invocations, samples, and iterations over many different query classes.

==> plotsdata/regionPlots/callsBigChain.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	
10	2	40	129	451	30	27	24	56	236	451	34	30	29	32	144	451	28	26	29	38	241	451	32	29	26	
10	4	142	367	1574	50	41	30	232	698	1574	59	45	31	86	340	1573	41	35	33	122	663	1575	46	42	30	
10	6	542	974	5973	68	54	34	844	1844	5973	79	60	38	279	736	5973	64	50	31	439	1382	5973	69	52	33	
10	8	1117	2038	12304	79	61	42	1772	3745	12304	89	67	48	592	1217	12304	75	57	38	866	2349	12304	79	62	37	


==> plotsdata/regionPlots/callsBigStar.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	
10	2	34	154	371	28	30	26	46	257	373	33	34	25	26	155	370	27	28	24	39	241	374	29	27	30	
10	4	133	394	1480	51	41	29	223	672	1480	50	46	31	85	414	1480	42	34	32	130	634	1480	44	40	30	
10	6	336	761	3715	62	50	32	578	1334	3715	65	54	34	179	634	3715	55	44	31	293	1071	3715	58	51	33	
10	8	951	1567	10474	74	57	37	1493	2811	10474	84	60	45	474	995	10474	66	51	35	733	1789	10474	71	54	36	


==> plotsdata/regionPlots/callsSmallChain.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	
5	1	21	56	199	22	20	21	23	78	220	24	22	22	20	53	200	21	20	21	22	91	218	22	20	21	
5	2	26	107	291	26	25	26	33	204	293	30	26	28	26	115	290	22	25	23	32	212	293	26	27	24	
5	3	77	282	864	40	35	30	119	481	864	44	39	32	50	265	864	35	33	28	67	510	864	42	36	29	
5	4	155	368	1718	50	42	33	265	672	1718	58	43	26	91	365	1718	43	35	31	142	672	1718	46	42	29	

==> plotsdata/regionPlots/callsSmallStar.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	
5	1	20	51	192	22	21	20	24	91	205	24	22	20	22	55	192	19	20	20	22	102	202	20	20	20	
5	2	28	120	318	29	30	27	35	194	319	31	30	28	25	135	319	26	25	25	29	198	319	27	27	26	
5	3	51	196	574	34	32	29	82	284	574	38	35	30	36	209	574	30	30	26	48	279	574	32	28	28	
5	4	144	394	1599	45	42	32	226	740	1599	53	42	30	78	388	1599	41	34	32	120	723	1599	44	40	32	


==> plotsdata/regionPlots/iterationsBigChain.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	
10	2	4	11	41	3	2	2	5	21	41	3	3	2	3	13	41	2	2	2	3	21	41	3	2	2	
10	4	14	33	143	5	4	3	23	63	143	5	4	3	8	30	143	4	3	3	12	60	143	4	4	3	
10	6	54	97	543	6	5	3	84	184	543	7	6	3	27	66	543	6	5	3	43	125	543	6	5	3	
10	8	111	289	1118	7	6	4	177	531	1118	8	6	4	59	110	1118	7	5	3	86	213	1118	7	6	3	


==> plotsdata/regionPlots/iterationsBigStar.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	
10	2	3	14	33	2	3	2	4	23	33	3	3	2	2	14	33	2	2	2	3	21	34	2	2	3	
10	4	13	35	134	5	4	2	22	61	134	5	4	3	8	37	134	4	3	3	13	57	134	4	4	3	
10	6	33	75	337	6	5	3	57	132	337	6	5	3	17	57	337	5	4	3	29	97	337	5	5	3	
10	8	95	219	952	7	5	3	149	394	952	8	6	4	47	90	952	6	5	3	73	162	952	7	5	3	


==> plotsdata/regionPlots/iterationsSmallChain.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	
5	1	2	5	18	2	2	2	2	7	20	2	2	2	2	4	18	2	2	2	2	8	19	2	2	2	
5	2	2	9	26	2	2	2	3	18	26	3	2	2	2	10	26	2	2	2	3	19	26	2	2	2	
5	3	7	25	78	4	3	3	11	43	78	4	3	3	5	24	78	3	3	2	6	46	78	4	3	2	
5	4	15	33	156	5	4	3	26	61	156	5	4	2	9	33	156	4	3	3	14	61	156	4	4	2	


==> plotsdata/regionPlots/iterationsSmallStar.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	
5	1	2	4	17	2	2	2	2	8	18	2	2	2	2	5	17	2	2	2	2	9	18	2	2	2	
5	2	2	10	28	2	3	2	3	17	29	3	3	2	2	12	29	2	2	2	2	18	29	2	2	2	
5	3	5	17	52	3	3	2	8	25	52	3	3	3	3	19	52	3	3	2	4	25	52	3	2	2	
5	4	14	35	145	4	4	3	22	67	145	5	4	3	7	35	145	4	3	3	12	65	145	4	4	3	


==> plotsdata/regionPlots/samplesBigChain.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	
10	2	4.0001646	11.7601396	41.000195	14.7116942	29.3201022	23.3494476	5.640155	21.4801354	41.0001236	21.538509	48.040142	27.6507496	3.2801838	13.1601464	41.0001748	10.4200006	43.72013	64.1039206	3.8801964	21.960176	41.00018	26.1491618	68.9201994	35.052388
10	4	14.2803022	33.400325	143.1202934	96.6161926	243.8802606	75.7704384	23.2803014	63.5203434	143.160294	957.6045402	554.9203736	106.2056938	8.680408	30.9202644	143.0803392	54.65481	97.0002624	71.3444528	12.2403356	60.2803148	143.2003152	90.6772158	268.3603204	93.232426
10	6	54.2004834	97.4406386	543.000234	398.4253226	2884.8404812	163.5318944	84.4005116	184.4404066	543.0001806	941.3000926	22460.9205904	215.5335952	27.9204538	66.9604496	543.0003338	451.5319842	690.2805608	132.9943002	43.9604364	125.720504	543.0002746	814.882186	653.5605314	128.2057092
10	8	111.760573	289.1606594	1118.6005486	807.443005	1420.3606304	238.8323334	177.200596	531.440596	1118.600643	5142.3102222	3234.760737	325.0004568	59.2005674	110.6406614	1118.600638	528.2597078	1822.1208146	186.889101	86.680606	213.5605958	1118.6006766	749.8958344	2612.6807222	193.5422342

==> plotsdata/regionPlots/samplesBigStar.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	
10	2	3.4001328	14.0401602	33.7602234	11.40291	81.160174	17.3404174	4.6001542	23.4002124	33.9601894	96.4884082	102.7601918	17.5479914	2.6801514	14.1601446	33.6802086	10.063297	39.4001638	11.9259288	3.9202068	21.9601314	34.0802336	13.2716126	32.920182	67.6177766
10	4	13.3604032	35.8803132	134.6003056	104.4411072	379.9604312	74.0891198	22.360393	61.1203222	134.600313	155.5985448	552.0403512	106.1308374	8.5604464	37.6403474	134.600434	54.15466	58.1203348	73.0573208	13.0403354	57.7203204	134.6003516	44.558823	407.3204132	77.194607
10	6	33.6805428	75.0804526	337.800515	207.218328	515.3205062	117.3225976	57.8405112	132.1604166	337.8003472	258.4163534	748.600473	167.439976	17.9204684	57.6805052	337.800439	109.6712878	523.9604496	103.7959894	29.3605124	97.4004286	337.8003312	307.475235	2891.3204928	128.991783
10	8	95.1205876	219.720662	952.2006152	596.3927296	1387.9604746	177.2123146	149.3604746	394.2006538	952.2005828	1622.5672622	1452.7605614	262.9850222	47.4005544	90.5205698	952.2006334	450.7504418	7489.9605632	132.6568838	73.3205964	162.640566	952.2006164	538.4544134	1567.2405894	163.6884014

==> plotsdata/regionPlots/samplesSmallChain.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	
5	1	2.1600876	5.1600476	18.160047	6.2203752	8.4400724	18.508947	2.3600612	7.1600762	20.0000908	7.0709248	12.0400782	15.3793788	2.0000868	4.8800532	18.2000692	4.3550124	8.4400656	10.1125618	2.2800846	8.3600916	19.8800784	5.2374724	7.7200738	12.6566322
5	2	2.6401432	9.7600836	26.4801368	11.50674	19.2401192	40.6189778	3.3201144	18.6001332	26.640168	10.744751	23.5601682	29.428682	2.600158	10.5201554	26.4001524	4.5358384	22.120122	23.916542	3.2001068	19.3601196	26.6401454	11.5067208	35.0801096	18.8603728
5	3	7.7603414	25.6402826	78.6002828	108.9418678	151.7203232	36.8725374	11.920264	43.760293	78.6001912	54.0395414	120.760264	69.5989156	5.0403608	24.1603114	78.6002704	20.2392734	151.7202492	51.8064158	6.7202698	46.4403556	78.6002912	124.5146112	96.2802898	60.1452338
5	4	15.520354	33.5203538	156.2004174	108.048501	171.880381	76.4070846	26.560377	61.1203836	156.2003328	154.1861858	271.240425	65.1652586	9.1603532	33.2002906	156.2003534	52.7999648	89.8004272	70.6607974	14.2804468	61.1203756	156.2003826	79.229282	183.4003936	85.3630338

==> plotsdata/regionPlots/samplesSmallStar.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	
5	1	2.0401014	4.6400822	17.520117	5.3512098	11.8000806	14.1165824	2.4801138	8.3200702	18.7201004	7.3653546	15.4001596	2.386767	2.2801146	5.0000708	17.4801128	3.5863602	11.5601346	17.9600808	2.2400844	9.2800824	18.44011	4.25612	8.9200652	10.8324512
5	2	2.8001678	10.9201434	28.960129	14.2545382	137.3201344	27.8450568	3.5601516	17.6401646	29.0001648	14.1506414	42.2801192	32.8249004	2.5601398	12.2801666	29.0001114	8.166028	25.0001706	39.5186032	2.9601144	18.0001358	29.0001706	9.293055	32.2001424	17.2837082
5	3	5.1202736	17.840237	52.2002998	35.324788	47.3202246	33.0079388	8.2002342	25.8402344	52.2001964	48.346429	161.080249	68.321415	3.6401862	19.0001662	52.2002064	12.8111726	292.8402888	44.1431664	4.8402836	25.4402418	52.2002252	17.9486266	34.3602224	35.983069
5	4	14.4403158	35.8403296	145.400467	77.2991668	21432.0403274	82.956386	22.600336	67.320358	145.4003704	142.0595466	1001.3203214	81.323115	7.8803608	35.360393	145.4003032	39.4212664	133.7203726	30.458949	12.0003376	65.8004888	145.4003582	71.1682964	176.9202904	78.2752906


==> plotsdata/samplingPlots/callsBigChain.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	
10	2	38	45	36	28	63	50	38	29	35	37	32	27	35	44	32	28	
10	4	163	84	62	33	252	101	76	33	94	74	54	39	130	86	61	30	
10	6	565	121	86	40	909	133	92	35	278	106	76	31	459	115	80	39	
10	8	1336	146	102	43	2102	151	104	50	654	125	85	35	1024	135	92	39	


==> plotsdata/samplingPlots/callsBigStar.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	
10	2	31	33	30	25	31	34	34	24	28	28	28	25	30	31	28	25	
10	4	119	67	52	35	181	82	62	29	69	56	43	31	100	68	52	30	
10	6	716	130	89	41	1163	134	95	47	367	112	77	36	578	122	82	38	
10	8	1321	135	90	43	2021	146	99	47	619	116	85	37	949	127	90	36	


==> plotsdata/samplingPlots/callsSmallChain.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	
5	1	22	24	22	24	25	28	24	23	20	21	21	20	22	23	24	22	
5	2	30	31	29	23	34	41	28	25	24	24	26	23	27	28	29	24	
5	3	70	57	46	30	107	70	53	31	47	45	38	28	61	62	42	28	
5	4	146	82	58	35	234	93	63	34	96	64	47	29	138	74	54	29	

==> plotsdata/samplingPlots/callsSmallStar.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	
5	1	21	21	20	20	22	24	23	20	20	20	20	20	20	20	19	20	
5	2	32	32	26	22	43	42	32	26	28	30	25	23	32	37	30	26	
5	3	76	58	46	29	124	68	57	31	51	40	40	26	66	59	46	28	
5	4	100	70	53	28	156	77	58	30	60	53	42	28	94	67	52	27	


==> plotsdata/samplingPlots/iterationsBigChain.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	
10	2	3	4	3	2	6	5	3	2	3	3	3	2	3	4	3	2	
10	4	16	8	6	3	25	10	7	3	9	7	5	3	13	8	6	3	
10	6	56	12	8	4	90	13	9	3	27	10	7	3	45	11	8	3	
10	8	133	14	10	4	210	15	10	5	65	12	8	3	102	13	9	3	


==> plotsdata/samplingPlots/iterationsBigStar.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	
10	2	3	3	3	2	3	3	3	2	2	2	2	2	3	3	2	2	
10	4	11	6	5	3	18	8	6	2	6	5	4	3	10	6	5	3	
10	6	71	13	8	4	116	13	9	4	36	11	7	3	57	12	8	3	
10	8	132	13	9	4	202	14	9	4	61	11	8	3	94	12	9	3	


==> plotsdata/samplingPlots/iterationsSmallChain.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	
5	1	2	2	2	2	2	2	2	2	2	2	2	2	2	2	2	2	
5	2	3	3	2	2	3	4	2	2	2	2	2	2	2	2	2	2	
5	3	7	5	4	3	10	7	5	3	4	4	3	2	6	6	4	2	
5	4	14	8	5	3	23	9	6	3	9	6	4	2	13	7	5	2	


==> plotsdata/samplingPlots/iterationsSmallStar.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	
5	1	2	2	2	2	2	2	2	2	2	2	2	2	2	2	2	2	
5	2	3	3	2	2	4	4	3	2	2	3	2	2	3	3	3	2	
5	3	7	5	4	2	12	6	5	3	5	4	4	2	6	5	4	2	
5	4	10	7	5	2	15	7	5	3	6	5	4	2	9	6	5	2	


==> plotsdata/samplingPlots/samplesBigChain.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	
10	2	3.8801832	6.6801744	9.362596	60.739871	6.3602226	8.6818222	15.2055498	52.7179224	3.5201774	3.9355266	7.6815612	55.0222482	3.5601756	6.269154	7.3627046	59.9465464
10	4	16.3603602	30.1847524	71.6257904	117.7620624	25.2002838	68.4619374	323.4936616	123.8037604	9.4003234	19.1539688	56.9047318	90.9082502	13.0003384	36.1613556	141.286218	91.6266206
10	6	56.5205638	132.6458478	381.1339034	154.4259358	90.9605276	220.6488062	488.1364474	182.5677556	27.8804864	67.2774206	174.9968682	136.0339128	45.9605476	114.1541584	215.4716844	200.9855984
10	8	133.6007332	390.4076036	1227.3165482	275.4835064	210.2806414	420.2089774	1068.2824794	330.3827924	65.4806624	154.0329664	346.588219	170.2506166	102.4406352	217.389532	418.929079	241.0981364

==> plotsdata/samplingPlots/samplesBigStar.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	
10	2	3.1201342	3.4590026	7.3616194	43.3692	3.1201646	4.3153278	15.926057	32.6851164	2.800118	2.6085608	7.7607006	23.9405566	3.0001506	3.5778122	8.3222252	13.4809944
10	4	11.9202876	17.5786844	47.861959	102.4777374	18.120251	31.801944	83.2382612	69.3257484	6.9203036	13.4534328	17.6084806	71.9813664	10.0802918	25.3038938	47.7043538	59.9433642
10	6	71.6406294	209.7770832	493.1652254	213.9695462	116.360533	211.2023068	1113.0982922	267.5191744	36.720661	91.626048	159.466581	148.2014982	57.8406336	146.1933666	341.392308	189.7174102
10	8	132.120732	300.8679044	604.807027	214.6915308	202.120704	488.170843	1048.2755206	309.7717852	61.9607208	160.7233852	397.3008778	172.8747362	94.9206448	237.555656	579.5051362	173.1906018

==> plotsdata/samplingPlots/samplesSmallChain.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	
5	1	2.2000568	2.0176706	2.640284	42.2211768	2.5200914	2.4865908	3.2804886	18.9169116	2.000109	1.605159	2.3202766	10.222447	2.2001146	1.8638408	3.9203358	14.30411
5	2	3.0001162	2.9740192	7.1214086	19.1841558	3.4401676	5.3698942	4.4809078	16.5589474	2.4801066	1.9240026	5.0408726	26.662542	2.720108	2.75017	5.5210316	12.1226582
5	3	7.0403298	11.5673278	31.7675542	68.682023	10.76023	22.7749206	54.4960638	77.801919	4.7202572	7.755578	16.1677474	44.143057	6.1602544	17.0791224	17.8471334	59.7686186
5	4	14.640397	43.6968544	59.3835734	113.4446816	23.4003098	72.5816096	150.038907	109.2187128	9.6003334	15.3008506	25.0514282	56.9413348	13.8403224	25.1452262	45.5428778	78.8538638

==> plotsdata/samplingPlots/samplesSmallStar.txt <==
Tbl	Preds0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	
5	1	2.1600754	1.6526	2.0402124	5.426594	2.2400848	1.9201608	3.9604976	6.2984038	2.0400744	1.5301006	2.2002112	4.2126418	2.0800818	1.6525994	2.0401616	6.299535
5	2	3.2801642	3.4972568	4.841449	23.354276	4.360124	8.1993666	8.7619132	50.2297872	2.880195	3.513182	3.9611802	14.0733146	3.2401916	5.184552	10.1220948	61.3023742
5	3	7.6003066	10.8921492	37.4559522	37.292558	12.4802266	24.773355	80.6143574	75.5795354	5.1202654	4.670618	13.6839948	33.039329	6.680236	13.4751622	37.863102	86.2916658
5	4	10.0802912	20.8383626	117.9615812	50.9876698	15.6402722	29.1961658	86.8450542	92.508814	6.0402438	9.138167	93.8118024	50.0608732	9.4803192	19.9002312	41.697381	38.2480022
